Differentially Private Confidence Intervals

Confidence intervals for the population mean of normally distributed data are some of the most standard statistical outputs one might want from a database. In this work we give practical differentially private algorithms for this task. We provide five algorithms and then compare them to each other and to prior work. We give concrete, experimental analysis of their accuracy and find that our algorithms provide much more accurate confidence intervals than prior work. For example, in one setting (with {\epsilon} = 0.1 and n = 2782) our algorithm yields an interval that is only 1/15th the size of the standard set by prior work.

==> paper_submission 2/plots/main_plots.txt <==

\subsection{Our plot}
Figure parameters:
n = [50, 10000]x50
e = {.01, .1, .5, 1}
range = 6
a = .05
averages = 40

\subsection{Our range}
Figure parameters:
n = [50, 10000]x50
e = .2
range = {2, 6, 12, 32}
a = .05
averages = 40

\subsection{Comparison Plot}
Figure parameters:
n = [50, 10000]x50
e = {.01, .1, .5, 1}
range = 6
a = .05
averages = 40

\subsection{Comparison Ranges}
Figure parameters:
n = [50, 10000]x50
e = .2
range = {2, 6, 12, 32}
a = .05
averages = 40

\subsection{Comparison Coverage}
Figure parameters:
n = {250, 500, 1000, 2000}
e = .2
range = 6
a = [.01,.5]x50
averages = 2000

\subsection{Comparison Coverage Range}
Figure parameters:
n = 1000
e = .2
range = {2, 6, 12, 32}
a = [.01,.5]x50
averages = 2000



==> plots/main_plots.txt <==

\subsection{Our plot}
Figure parameters:
n = [50, 10000]x50
e = {.01, .1, .5, 1}
range = 6
a = .05
averages = 40

\subsection{Our range}
Figure parameters:
n = [50, 10000]x50
e = .2
range = {2, 6, 12, 32}
a = .05
averages = 40

\subsection{Comparison Plot}
Figure parameters:
n = [50, 10000]x50
e = {.01, .1, .5, 1}
range = 6
a = .05
averages = 40

\subsection{Comparison Ranges}
Figure parameters:
n = [50, 10000]x50
e = .2
range = {2, 6, 12, 32}
a = .05
averages = 40

\subsection{Comparison Coverage}
Figure parameters:
n = {250, 500, 1000, 2000}
e = .2
range = 6
a = [.01,.5]x50
averages = 2000

\subsection{Comparison Coverage Range}
Figure parameters:
n = 1000
e = .2
range = {2, 6, 12, 32}
a = [.01,.5]x50
averages = 2000


